Multi-cell Coordinated Joint Sensing and Communications

This paper proposes block-level precoder (BLP) designs for a multi-input single-output (MISO) system that performs joint sensing and communication across multiple cells and users. The Cramer-Rao-Bound for estimating a target's azimuth angle is determined for coordinated beamforming (CBF) and coordinated multi-point (CoMP) scenarios while considering inter-cell communication and sensing links. The formulated optimization problems to minimize the CRB and maximize the minimum-signal-to-interference-plus-noise-ratio (SINR) are non-convex and are represented in the semidefinite relaxed (SDR) form to solve using an alternate optimization algorithm. The proposed solutions show improved performance compared to the baseline scenario that neglects the signal component from neighboring cells.

==> Secondment2/simulation_AAU/MMC/qstoolbox.txt <==
Lambda = average rate of arrival
Mu = average rate a departure
c = number of servers
m = number of possible customers
cw = the cost of a down machine
cs = the cost of a server

Finite Source Queue
fsq = finite source queue
ewq = E[Wq] = average time a machine/customer spends in the queue
ld = average number of machines down = average number of customers in queue and service
lu = average number of machines up = average number of customers not wanting service
p0 = probability there are 0 machines/customers in the system (queue or service)
pn = probability there are n machines/customers in the system (queue or service)

M/M/C Queueing System
mmc = M/M/c = a queueing system with Poisson arrivals, Poisson departures, and c servers
ewq = E[Wq] = average4 time a customer spends in the queue
lq = average number of customers in the queue
ls = average number of customers in the system (queue or service)
p0 = probability there are 0 customers in the system (queue or service)
pn = probability there are n customers in the system (queue or service)

==> Secondment2/simulation_AAU/MMC/readme.txt <==
Version 1.0

This is a collection of m-files I created for my queueing system class at UCSD.  It currently handles M/M/C queueing systems and Finite Source Queues.  There is an m-file included that performs the machine repair problem.  All abbreviation are explained (I hope) in the other txt file.

Bill Higley

==> Secondment2/simulation_AAU/license.txt <==
Copyright (c) 2005, Ingemar Kaj
All rights reserved.

Redistribution and use in source and binary forms, with or without
modification, are permitted provided that the following conditions are
met:

    * Redistributions of source code must retain the above copyright
      notice, this list of conditions and the following disclaimer.
    * Redistributions in binary form must reproduce the above copyright
      notice, this list of conditions and the following disclaimer in
      the documentation and/or other materials provided with the distribution

THIS SOFTWARE IS PROVIDED BY THE COPYRIGHT HOLDERS AND CONTRIBUTORS "AS IS"
AND ANY EXPRESS OR IMPLIED WARRANTIES, INCLUDING, BUT NOT LIMITED TO, THE
IMPLIED WARRANTIES OF MERCHANTABILITY AND FITNESS FOR A PARTICULAR PURPOSE
ARE DISCLAIMED. IN NO EVENT SHALL THE COPYRIGHT OWNER OR CONTRIBUTORS BE
LIABLE FOR ANY DIRECT, INDIRECT, INCIDENTAL, SPECIAL, EXEMPLARY, OR
CONSEQUENTIAL DAMAGES (INCLUDING, BUT NOT LIMITED TO, PROCUREMENT OF
SUBSTITUTE GOODS OR SERVICES; LOSS OF USE, DATA, OR PROFITS; OR BUSINESS
INTERRUPTION) HOWEVER CAUSED AND ON ANY THEORY OF LIABILITY, WHETHER IN
CONTRACT, STRICT LIABILITY, OR TORT (INCLUDING NEGLIGENCE OR OTHERWISE)
ARISING IN ANY WAY OUT OF THE USE OF THIS SOFTWARE, EVEN IF ADVISED OF THE
POSSIBILITY OF SUCH DAMAGE.


==> Secondment2/simulation_AAU/mmn/license.txt <==
Copyright (c) 2019, Viliam Mojský
All rights reserved.

Redistribution and use in source and binary forms, with or without
modification, are permitted provided that the following conditions are met:

* Redistributions of source code must retain the above copyright notice, this
  list of conditions and the following disclaimer.

* Redistributions in binary form must reproduce the above copyright notice,
  this list of conditions and the following disclaimer in the documentation
  and/or other materials provided with the distribution
* Neither the name of  nor the names of its
  contributors may be used to endorse or promote products derived from this
  software without specific prior written permission.
THIS SOFTWARE IS PROVIDED BY THE COPYRIGHT HOLDERS AND CONTRIBUTORS "AS IS"
AND ANY EXPRESS OR IMPLIED WARRANTIES, INCLUDING, BUT NOT LIMITED TO, THE
IMPLIED WARRANTIES OF MERCHANTABILITY AND FITNESS FOR A PARTICULAR PURPOSE ARE
DISCLAIMED. IN NO EVENT SHALL THE COPYRIGHT OWNER OR CONTRIBUTORS BE LIABLE
FOR ANY DIRECT, INDIRECT, INCIDENTAL, SPECIAL, EXEMPLARY, OR CONSEQUENTIAL
DAMAGES (INCLUDING, BUT NOT LIMITED TO, PROCUREMENT OF SUBSTITUTE GOODS OR
SERVICES; LOSS OF USE, DATA, OR PROFITS; OR BUSINESS INTERRUPTION) HOWEVER
CAUSED AND ON ANY THEORY OF LIABILITY, WHETHER IN CONTRACT, STRICT LIABILITY,
OR TORT (INCLUDING NEGLIGENCE OR OTHERWISE) ARISING IN ANY WAY OUT OF THE USE
OF THIS SOFTWARE, EVEN IF ADVISED OF THE POSSIBILITY OF SUCH DAMAGE.


==> Secondment2/simulation_AAU/qstoolbox.txt <==
Lambda = average rate of arrival
Mu = average rate a departure
c = number of servers
m = number of possible customers
cw = the cost of a down machine
cs = the cost of a server

Finite Source Queue
fsq = finite source queue
ewq = E[Wq] = average time a machine/customer spends in the queue
ld = average number of machines down = average number of customers in queue and service
lu = average number of machines up = average number of customers not wanting service
p0 = probability there are 0 machines/customers in the system (queue or service)
pn = probability there are n machines/customers in the system (queue or service)

M/M/C Queueing System
mmc = M/M/c = a queueing system with Poisson arrivals, Poisson departures, and c servers
ewq = E[Wq] = average4 time a customer spends in the queue
lq = average number of customers in the queue
ls = average number of customers in the system (queue or service)
p0 = probability there are 0 customers in the system (queue or service)
pn = probability there are n customers in the system (queue or service)

==> Secondment2/simulation_AAU/readme.txt <==
Version 1.0

This is a collection of m-files I created for my queueing system class at UCSD.  It currently handles M/M/C queueing systems and Finite Source Queues.  There is an m-file included that performs the machine repair problem.  All abbreviation are explained (I hope) in the other txt file.

Bill Higley
